An IXPE-Led X-ray Spectro-Polarimetric Campaign on the Soft State of Cygnus X-1: X-ray Polarimetric Evidence for Strong Gravitational Lensing

We present the first X-ray spectropolarimetric results for Cygnus X-1 in its soft state from a campaign of five IXPE observations conducted during 2023 May-June. Companion multiwavelength data during the campaign are likewise shown. The 2-8 keV X-rays exhibit a net polarization degree PD=1.99%+/-0.13% (68% confidence). The polarization signal is found to increase with energy across IXPE's 2-8 keV bandpass. The polarized X-rays exhibit an energy-independent polarization angle of PA=-25.7+/-1.8 deg. East of North (68% confidence). This is consistent with being aligned to Cyg X-1's AU-scale compact radio jet and its pc-scale radio lobes. In comparison to earlier hard-state observations, the soft state exhibits a factor of 2 lower polarization degree, but a similar trend with energy and a similar (also energy-independent) position angle. When scaling by the natural unit of the disk temperature, we find the appearance of a consistent trendline in the polarization degree between soft and hard states. Our favored polarimetric model indicates Cyg X-1's spin is likely high (a* above ~0.96). The substantial X-ray polarization in Cyg X-1's soft state is most readily explained as resulting from a large portion of X-rays emitted from the disk returning and reflecting off the disk surface, generating a high polarization degree and a polarization direction parallel to the black hole spin axis and radio jet. In IXPE's bandpass, the polarization signal is dominated by the returning reflection emission. This constitutes polarimetric evidence for strong gravitational lensing of X-rays close to the black hole.

==> Referee_Response_CygX1_IXPE_SoftState.txt <==
We thank the referee for their thought-provoking comments on our manuscript, and we apologize for the delay in returning the manuscript.  As will be clear, in response to the referee’s comments we have explored the spectra-polarimetry models in much greater detail, and also tested our improved understanding of the polarimetric behavior using a third code, kynbbrr.   As a major punchline, we have been able to isolate the most likely source of polarization in the soft-state spectrum, and this is the returning radiation corresponding to emission from the inner-disk surface which, owing to the strong gravity of the high-spin Cyg X-1, is bent back to illuminate the disk whereupon it is reprocessed (“reflected”) at the surface, with strong PD perpendicular to the disk.   While our fundamental results are unchanged, we now center this interpretation and discussion in the text and have correspondingly updated the title. We have modified Figure 4 substantially to more fully illustrate our adopted model and the key processes at play.   The portions of the text which were modified significantly are colored blue as a guide for the referee.  We provide an itemized response to the referee’s individual points below.


1)
> In section 3.3, the authors write "It is not possible to distinguish
> polarimetric contributions between the similarly-shaped coronal and
> reflection components over the 2-8 keV range, and so we arbitrarily
> elect to attribute the polarization to the coronal component, and set
> the reflection PD=0." This seems like a major weakness of the
> analysis, and propagates into the discussion, eg "However, the
> resulting PD for inclinations of 30◦−45◦ was substantially lower than
> observed" when trying to fit with a slab corona. But maybe this means
> the polarization signal actually IS dominated by the reflection
> component!

As discussed above, we concur with the referee’s suggestion that reflected emission is indeed the dominant source of the observed PD here.  At the same time, in Section 3.3, we are considering a purely empirical analysis which explores a simple scaling of PD with various spectral components.  Our discussion still contends that absent a physically-comprehensive spectro-polarimetric code, for this simplistic approach there is empirical ambiguity between the Compton and reflection components (owing to their very similar continuum shapes).   However, motivated both by the referee’s remarks and also in light of our improved understanding of the spectro-polarimetric model fits, we state the empirical scalings for the reflection component as well.  We have modified the text in Section 3.3 to present this empirical approach more fully and clearly, 

“Instead, either of the reflection or coronal components are capable of accounting for the observed signal. Because 
the reflection signal is dominant over the coronal component, it need not be as highly polarized.  Using just the Stokes 
data from IXPE, it is not possible to distinguish polarimetric contributions between the coronal and reflection 
components, which are similarly shaped over the 2–8 keV range. The observed polarization cannot empirically 
distinguished between the two components, and so a more detailed physical investigation is required, which we 
present in Section 4. Here, for this empirical analysis we consider alternate cases in which the polarization is solely 
attributed to one or the other component. “

And Section 3.3 now provides values for both cases in which the polarization is attributed (entirely) to either reflection or the Compton component.


2)
> If anything, these model degeneracies shine a critical light on X-ray
> polarization in general. A recurring message one takes away from the
> paper is that the vast majority of information we are learning about
> the soft state of Cyg X-1 is really coming from the "traditional"
> X-ray spectra, not the polarization. The authors should address this
> potential critique of the polarization approach.


In several respects, this is undoubtedly the case.  For one, we have extremely high signal-to-noise in the spectra which greatly exceeds the polarimetric signal-to-noise.  And for Cyg X-1, our understanding of the source is grounded in decades of multiwavelength study of the system which affords a wealth of key information on the source (including its mass, distance, orbital inclination, etc.).  At the same time, as is better conveyed in this revision to the text, Figure 4 highlights that polarimetric data / models are sensitively able to compare and constrain system parameters like the inclination and here also distinguish the effect of reflected returning radiation (confirming its high spin; requiring a*>0.96).    In addition to the new Fig 4, the bottommost excerpt from Section 4 provided below in our reply to item 4) also conveys a clearer picture of this in this revision.


 3)  
> Are the results from Epochs 1 and 2 used anywhere in the paper? They
> seem to appear in Figure 2 (left), but is any other information
> available about these observations?

In Section 3.3, we have now included a description of empirical fits to these two Epochs.  Owing to the lack of complementary broadband data to provide a spectroscopic anchor, the polarimetric results are more limited in their scope, which is why our major focus is on Epochs 3-5.  The text in Section 3.3 now states:

“Absent broadband X-ray spectral data for Epochs 1 and 2, we perform a simple analysis of these using a disk plus 
power-law model for the IXPE data alone. At 90% confidence, in Epochs 1 and 2, the power-law component has  PD=4.6% ± 1.2% and 4.5% ± 0.7%, and PA=−22deg ± 8deg, −21deg ± 4deg, respectively. The disk component has insignificant  polarization in Epoch 2 but in Epoch 1 is marginally detected with PD=3.2% ± 3.0% and PA=53deg ± 37deg “ 

4)
> Lastly, it isn't clear from the discussion how the coronal \tau and
> kT_e are fit and constrained from the NuSTAR data. I was expecting to
> see these parameters as rows in Table 2, but could not find them. Are
> they set by hand, and if so, how might that affect the rest of the
> interpretation?


The kerrC computation models the paths for a large numbers of emitted photons, but runs out of signal for the highest energies and this inhibits a full spectral fit.  Instead, those fits were performed “by eye” with parameters fixed from or guided by the spectral models in Table 2.  This is now more clearly stated in the text.  The tau_C values of the wedge corona describe the *vertical* optical depth through the corona only, the meaning of which is now also depicted in the inset to Fig 4.  The model itself ray-traces photon paths which are integrated through the corona, and so the “effective” value of tau is location-dependent across the disk (and varies with e.g., spin and inclination).  The vertical optical depth varies from tau_c = 0.002 to  tau_c = 0.01.   A coronal temperature of kTe=150 keV was chosen for this geometry, but as we explain in the text, an exploration of varying kTe had negligible impact on the (reflection-induced) polarization.  A fuller description of this model and our more detailed interpretation of it is presented in Section 4, excerpted below:


“kerrC assumes a 3D corona geometry, and so the effective optical depth varies spatially. Note that perfect reflection 
off the disk increases the coronal flux at high energies substantially as photons back-scattered by the corona into the 
direction of the disk gain more energy than photons forward-scattered into the direction of the observer. The disk can 
reflect these higher-energy photons towards the observer. The reflecting disk furthermore increases the effective optical 
depth (see also Haardt 1993). “ 


“We fixed the BH mass, distance, spin, and accretion rate to the kerrbb values assumed or fitted in Table 2. We 
tested the binary-orbital inclination, the reflection inclinations from Table 2, and several other reference values. 
The vertical coronal optical depth τC (~ 0.007 for Epoch 5) and the corona electron temperature kTe (~250 keV) were 
obtained from an eyeball fit of the NICER and NUSTAR spectral data. The vertical coronal optical depth for Epoch 5 
(τC~0.02) was significantly larger than for Epochs 3 or 4 (τC~0.002), in-line with the trend of fsc in the spectral 
fits.  A comparison between the kerrC polarization prediction and the IXPE data is displayed in Figure 4. We find 
that for kerrC to match the high PD values observed, high spins of a∗ ≳ 0.96 are required. At these high spins, the 
inner edge of the disk is very close to the event horizon, and so due to gravitational lensing from the strong spacetime 
curvature a large fraction of photons, both thermal and reflection, return to the disk (e.g., Dauser et al. 2022).  The 
latter is most important at the higher energies in IXPE's bandpass. These reflect off the disk and generate high PD 
(Schnittman & Krolik 2009; Taverna et al. 2020; Krawczynski & Beheshtipour 2022). The PDs are slightly underpredicted for 
an inclination of i=27deg and slightly overpredicted for i=40deg.  For the i=27deg model the blue dotted line shows the 
result when reflection photons are omitted, the resulting deficit in polarization highlights the large contribution from 
these reflected photons. The orange dashed line shows the impact of removing the corona from the i=40deg model.  Here, the 
disk with its reflected returning radiation produces even higher PD than from the disk-corona model.  The high 
polarization for this case was verified using kynbbrr (Taverna et al. 2020). Additional exploration with kerrC reveals that 
the net PD and PA values are insensitive to the coronal temperature kTe, as reflection dominates the polarization signature.“ 



